The In-plane Expansion of Fractured Thermally Pre-stressed Glass Panes

The present paper is concerned with deriving simplified design equations and charts for modeling in-plane expansion of fractured thermally pre-stressed glass panes using the method of equivalent temperature differences (ETD) together with a thermal expansion analogy for strains. The starting point is a theoretical method based on linear elastic fracture mechanics merged with approaches from stochastic geometry to predict the 2D-macro-scale fragmentation of glass. The approach is based on two influencing parameters of glass: (i) fragment particle size and (ii) fracture particle intensity, which are related to the pre-stress induced strain energy density before fracture. Further Finite Element (FE) analysis of single cylindrical glass particles allow for establishing functional relations of the glass fragment particle dimensions, the pre-stress level and the resulting maximum in-plane deformation. Combining the two parts of two-parameter fracture pattern modelling and FE results on fragment expansion, formulas and engineering design charts for quantifying the in-plane expansion of thermally pre-stressed glass panes due to fracturing via an ETD approach is derived and provided within this paper. Two examples from engineering practice serve as demonstrators on how to use our ETD approach to compute the equivalent temperature difference and resulting internal forces as well as deformations. This approach serves furthermore as a basis to estimate secondary effects (such as fracture expansion-induced deformations or stresses) on support structures or remaining parts of glass laminates in form of handy ETD load cases within analytical as well as FE analysis.

==> Python/AxiFrag1_out.txt <==
URtop                           UZtop              URcor              UZcor              URcen              UZcen                  h                  r                r/h              Ssurf
[mm]                             [mm]               [mm]               [mm]               [mm]               [mm]               [mm]               [mm]                [-]              [MPa]
0.0                 2.75800809769e-12  4.51032384774e-05 -2.56820502642e-05 -2.70676103753e-05 -4.10825051739e-33                2.0               28.0               14.0         -5000000.0
0.0                 2.87808719406e-13  6.80340122017e-05 -3.87295173709e-05 -4.08455811396e-05  -4.9666293666e-33                3.0               22.5                7.5         -5000000.0
1.40129846432e-42  -1.43060866972e-08  9.25283885067e-05 -5.25390788653e-05  -5.5614787442e-05 -3.11236774297e-33                4.0               10.5              2.625         -5000000.0
1.54142831076e-41   5.29368682223e-06  0.000118402134319  -6.6323657677e-05 -7.11286460842e-05 -2.23684561013e-33                5.0                6.0                1.2         -5000000.0
-1.40129846432e-42 -1.81542711419e-07  0.000139892307516 -7.92513716874e-05 -8.41028793275e-05 -5.36125940795e-33                6.0               12.0                2.0         -5000000.0
4.79244074799e-40   5.66006548297e-05  0.000170024136992 -7.90543879248e-05 -9.80765619829e-05  -2.0226050564e-33                8.0                4.0                0.5         -5000000.0
3.22298646795e-40    4.1764572245e-05  0.000237540419334 -0.000129638593194 -0.000142033968586 -6.24311119474e-33               10.0                8.5               0.85         -5000000.0
7.18866112199e-40   7.10542096272e-05  0.000281396609125 -0.000148563174207 -0.000167053912037 -7.26846311892e-33               12.0                8.5     0.708333333333         -5000000.0
1.63671660633e-39   0.000106876008488  0.000327613889795 -0.000157000428658 -0.000190271123301 -7.85975815784e-33               15.0                8.0     0.533333333333         -5000000.0
2.89228003037e-39   0.000100663953617  0.000318950924338 -0.000118201441524 -0.000175417326886 -6.45973534595e-33               19.0                6.5     0.342105263158         -5000000.0
4.02032529415e-39   0.000172756244865  0.000567626898373 -0.000285230356667 -0.000333234936534 -2.55637764086e-32               25.0               15.0                0.6         -5000000.0

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   ?n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


